Deep learning-driven scheduling algorithm for a single machine problem minimizing the total tardiness

In this paper, we investigate the use of the deep learning method for solving a well-known NP-hard single machine scheduling problem with the objective of minimizing the total tardiness. We propose a deep neural network that acts as a polynomial-time estimator of the criterion value used in a single-pass scheduling algorithm based on Lawler's decomposition and symmetric decomposition proposed by Della Croce et al. Essentially, the neural network guides the algorithm by estimating the best splitting of the problem into subproblems. The paper also describes a new method for generating the training data set, which speeds up the training dataset generation and reduces the average optimality gap of solutions. The experimental results show that our machine learning-driven approach can efficiently generalize information from the training phase to significantly larger instances. Even though the instances used in the training phase have from 75 to 100 jobs, the average optimality gap on instances with up to 800 jobs is 0.26%, which is almost five times less than the gap of the state-of-the-art heuristic.

==> distribution_subproblem_125.csv <==
5 80381.578143365
6 66601.8482242023
7 57851.3584915155
8 48564.9484387861
9 47965.4077990604
10 42457.3977492065
11 37407.6696631717
12 36759.6050508064
13 33385.5714865948
14 29401.2141776265
15 27294.1954545618
16 26637.5043581716
17 26553.3961389295
18 24897.1112061622
19 24843.195681007
20 23833.8970501019
21 22919.4897434699
22 22822.4417981906
23 22963.7004740972
24 21815.2997882917
25 20303.5084629403
26 20206.4605176609
27 20414.5744447599
28 19048.3550373275
29 18724.8618863964
30 17820.1593742924
31 17797.5148537272
32 17606.6538946778
33 17679.9790088889
34 17712.328323982
35 16788.2162228221
36 16449.6267248475
37 16856.1497845176
38 16064.6698752395
39 15561.09887029
40 15060.7627968499
41 16270.6271813323
42 15577.2735278366
43 14697.3721573039
44 14907.6427054092
45 15094.1904224461
46 15212.8045777875
47 15425.231746899
48 14817.0646231485
49 14578.7580019625
50 14178.704805311
51 13798.0611977154
52 14453.6739836025
53 14409.4632529752
54 14992.8292351544
55 13617.9833436971
56 13470.2548047719
57 12326.1673609788
58 11945.5237533832
59 12181.6737535629
60 11797.795214458
61 11005.2369946767
62 10232.0883639514
63 9537.65639995256
64 8696.57420753164
65 8115.36484635873
66 8512.1831115009
67 8379.55091961914
68 8301.91256339567
69 8113.20822535252
70 7764.91393285001
71 7111.45776796915
72 6451.53174006966
73 6467.70639761622
74 6341.54406875308
75 5654.660278276
76 5663.28676230083
77 5304.20936476728
78 4847.0057114513
79 4590.36781171261
80 4324.02511744599
81 4078.17032273833
82 3917.50205777588
83 3878.68287966414
84 3546.56324470819
85 3230.6182672988
86 3062.40182881461
87 2791.74589253558
88 2554.51758185275
89 2407.86735343064
90 2324.83744469166
91 2132.89817513919
92 1948.50707910845
93 1736.07990999702
94 1558.1586769849
95 1399.64703302865
96 1354.35799189829
97 1303.67739825242
98 1247.60525209102
99 1191.53310592963
100 1107.42488668754
101 1025.47328845165
102 921.955480153695
103 917.64223814128
104 874.509818017131
105 842.160502924019
106 781.775114750209
107 748.347489153993
108 692.275342992599
109 652.377854377761
110 577.974429663603
111 538.076941048765
112 485.239726396682
113 455.047032309777
114 390.348402123553
115 361.234018539752
116 340.746118980781
117 320.25821942181
118 299.770319862839
119 269.577625775934
120 259.872831248001
121 248.01141571386
122 239.38493168903
123 224.288584645577
124 207.035616595918
125 196.25251156488
126 175.764612005909
127 164.981506974872
128 140.180365403486
129 132.63219188176
130 126.162328863137
131 116.457534335204
132 105.674429304166
133 100.282876788648
134 91.6563927638176
135 79.7949772296765
136 72.2468037079504
137 64.6986301862242
138 59.3070776707055
139 52.8372146520831
140 47.4456621365644
141 43.1324201241495
142 37.7408676086308
143 33.4276255962158
144 26.9577625775934
145 22.6445205651785
146 18.3312785527635
147 12.9397260372448
148 8.6264840248299
149 4.31324201241495

==> distribution_subproblem_175.csv <==
5 65093.4986097256
6 53963.1022512605
7 44123.6061075596
8 43146.7477611854
9 32818.0988455223
10 30399.8317391648
11 27372.2944641799
12 27255.071462615
13 24249.2421508829
14 23247.7814461556
15 25647.2349843606
16 23308.5637432633
17 19405.4719504171
18 19555.9804956362
19 18451.7687648458
20 18799.09617689
21 18241.9251200692
22 19881.5999444276
23 19117.4796379305
24 17421.3641091148
25 16625.4054565136
26 17432.9416895163
27 16082.7063751946
28 14825.0917040848
29 16136.2526845515
30 12948.0764814961
31 13147.7897434215
32 14126.0952873459
33 13645.6257006848
34 12317.0983496159
35 13732.4575536959
36 13671.6752565881
37 13369.2109685997
38 15059.5377072146
39 15464.7530212661
40 15097.1648435194
41 13120.292989968
42 12350.3838932701
43 12202.7697431514
44 11759.9272927951
45 10696.2370934098
46 12094.2299268876
47 12267.8936329097
48 11923.4606159659
49 11467.5933876579
50 11680.331427535
51 10820.6960827257
52 11319.9792375391
53 12715.0776759165
54 12066.7331734341
55 11683.2258226353
56 11387.9975223978
57 12249.0800647573
58 12172.3785945975
59 12033.4476297799
60 10754.1249954172
61 11325.7680277399
62 10836.6152557777
63 11710.7225760888
64 11603.6299573752
65 12124.6210754414
66 12548.6499576454
67 11859.7839237578
68 12334.4647202181
69 11974.1125302223
70 12170.9313970473
71 12793.2263436264
72 10923.4471087887
73 10943.7078744913
74 11635.4683034793
75 11554.425240669
76 11240.383372279
77 10689.0011056589
78 10715.0506615622
79 10165.1155924923
80 10505.2070167856
81 10071.0477517304
82 9952.37755261528
83 9675.96282053014
84 10302.5993597598
85 10558.7533261424
86 10416.9279662243
87 10346.0152862653
88 9825.02416819909
89 9254.8283334266
90 7945.11455051009
91 7522.53286585636
92 6182.42793438599
93 6638.29516269395
94 6358.98603550844
95 5781.55421298503
96 4994.27874568494
97 4767.06873030605
98 4829.29822496396
99 5015.9867089377
100 4573.1442585814
101 4387.90297215785
102 4374.87819420619
103 3920.45816344842
104 3617.99387545997
105 3400.91424293237
106 2911.76147097018
107 2855.32076651301
108 2762.70012330123
109 2862.55675426393
110 2241.709005235
111 2136.06358407156
112 2040.54854575942
113 1824.91611078201
114 1756.89782592336
115 1736.63706022078
116 1633.88603415772
117 1687.43234351453
118 1458.77513058546
119 1510.87424239208
120 1515.21583504263
121 1421.14799428068
122 1334.31614126964
123 1128.81408914351
124 1082.50376753762
125 1079.60937243725
126 1011.59108757861
127 937.784012519224
128 921.8648394672
129 843.716171757264
130 798.853047701561
131 772.803491798249
132 701.890811839234
133 668.605268185002
134 628.08373677985
135 626.636539229666
136 591.903798025251
137 538.357488668443
138 536.910291118259
139 490.599969512372
140 473.233598910164
141 448.631240557036
142 421.13448710354
143 382.060153248573
144 329.961041441949
145 279.30912718551
146 257.60116393275
147 246.023583531278
148 238.787595780358
149 227.210015378886
150 218.526830077782
151 191.030076624286
152 183.794088873366
153 173.663706022078
154 162.086125620607
155 157.744532970055
156 144.719755018399
157 138.930964817663
158 125.906186866007
159 120.117396665271
160 109.987013813983
161 98.4094334125111
162 92.6206432117752
163 89.7262481114072
164 88.2790505612232
165 85.3846554608552
166 82.4902603604873
167 79.5958652601193
168 73.8070750593833
169 69.4654824088314
170 68.0182848586474
171 56.4407044571755
172 54.9935069069915
173 52.0991118066235
174 49.2047167062556
175 47.7575191560716
176 43.4159265055196
177 41.9687289553356
178 40.5215314051516
179 39.0743338549676
180 37.6271363047837
181 34.7327412044157
182 33.2855436542317
183 30.3911485538637
184 27.4967534534958
185 26.0495559033118
186 23.1551608029438
187 21.7079632527598
188 18.8135681523918
189 15.9191730520239
190 14.4719755018399
191 13.0247779516559
192 11.5775804014719
193 10.1303828512879
194 8.68318530110392
195 7.23598775091993
196 5.78879020073595
197 4.34159265055196
198 2.89439510036797
199 1.44719755018399

==> distribution_subproblem_75.csv <==
5 118187.584583986
6 96743.5014078165
7 82607.2325209236
8 70959.7604169945
9 64138.5688450095
10 58802.6660146084
11 52247.7853824346
12 47045.0380219392
13 44132.564743821
14 40062.8493817955
15 37427.5815819354
16 35617.8776954904
17 33276.7624336946
18 33524.9158094279
19 32153.4144693997
20 31659.5287264769
21 30867.8589326742
22 29361.9916184684
23 27781.0730394068
24 26413.2032121941
25 25895.107383834
26 24168.9282921479
27 23414.7841307732
28 22652.1664394954
29 22102.5975000666
30 21985.1785856952
31 20962.3024759654
32 20205.737306047
33 20438.1541262459
34 19254.2809483575
35 17972.3569244476
36 16959.1648488928
37 15763.1866282856
38 14986.0428857453
39 14557.5243735035
40 13779.1701266914
41 12088.0956588896
42 11447.7388990706
43 10965.9581988665
44 10742.0149085706
45 10305.0228664257
46 10052.027473605
47 9278.5152438803
48 8784.62950095751
49 8294.37527085033
50 7697.59666481863
51 7273.92016966428
52 6614.19534149536
53 5973.83858167635
54 5550.162086522
55 5136.16962554261
56 4722.17716456321
57 4326.34226766186
58 4045.50527658812
59 3810.66744784542
60 3662.98592667734
61 3432.99011502212
62 3083.15438045181
63 2908.84176530259
64 2644.95183403502
65 2434.32409072972
66 2291.48458664911
67 2050.59423654706
68 1850.86103168858
69 1714.07404896732
70 1588.18160469288
71 1428.3950408061
72 1366.65932294075
73 1302.50259653166
74 1232.29334876323
75 1179.03116080097
76 1055.55972507027
77 1004.71854565175
78 945.403836330138
79 859.458033027399
80 798.93281943392
81 733.565588752963
82 673.040375159484
83 612.515161566005
84 544.726922341309
85 484.20170874783
86 435.781537873047
87 393.413888357612
88 349.835734570307
89 306.257580783003
90 269.942452626915
91 237.258837286437
92 209.417239033437
93 177.944127964828
94 152.523538255567
95 123.471435730697
96 98.0508460214356
97 72.6302563121745
98 48.420170874783
99 24.2100854373915

==> distribution_uniform.csv <==
5 7500
6 7500
7 7500
8 7500
9 7500
10 7500
11 7500
12 7500
13 7500
14 7500
15 7500
16 7500
17 7500
18 7500
19 7500
20 7500
21 7500
22 7500
23 7500
24 7500
25 7500
26 7500
27 7500
28 7500
29 7500
30 7500
31 7500
32 7500
33 7500
34 7500
35 7500
36 7500
37 7500
38 7500
39 7500
40 7500
41 7500
42 7500
43 7500
44 7500
45 7500
46 7500
47 7500
48 7500
49 7500
50 7500
51 7500
52 7500
53 7500
54 7500
55 7500
56 7500
57 7500
58 7500
59 7500
60 7500
61 7500
62 7500
63 7500
64 7500
65 7500
66 7500
67 7500
68 7500
69 7500
70 7500
71 7500
72 7500
73 7500
74 7500
75 7500
76 7500
77 7500
78 7500
79 7500
80 7500
81 7500
82 7500
83 7500
84 7500
85 7500
86 7500
87 7500
88 7500
89 7500
90 7500
91 7500
92 7500
93 7500
94 7500
95 7500
96 7500
97 7500
98 7500
99 7500
100 7500
101 7500
102 7500
103 7500
104 7500
105 7500
106 7500
107 7500
108 7500
109 7500
110 7500
111 7500
112 7500
113 7500
114 7500
115 7500
116 7500
117 7500
118 7500
119 7500
120 7500
121 7500
122 7500
123 7500
124 7500
125 7500
126 7500
127 7500
128 7500
129 7500
130 7500
131 7500
132 7500
133 7500
134 7500
135 7500
136 7500
137 7500
138 7500
139 7500
140 7500
141 7500
142 7500
143 7500
144 7500
145 7500
146 7500
147 7500
148 7500
149 7500
150 7500
151 7500
152 7500
153 7500
154 7500
155 7500
156 7500
157 7500
158 7500
159 7500
160 7500
161 7500
162 7500
163 7500
164 7500
165 7500
166 7500
167 7500
168 7500
169 7500
170 7500
171 7500
172 7500
173 7500
174 7500
175 7500
176 7500
177 7500
178 7500
179 7500
180 7500
181 7500
182 7500
183 7500
184 7500
185 7500
186 7500
187 7500
188 7500
189 7500
190 7500
191 7500
192 7500
193 7500
194 7500
195 7500
196 7500
197 7500
198 7500
199 7500
200 7500

==> visual-studio-latex-workshow-settings-json.txt <==
{
    "latex-workshop.latex.outDir": "%DIR%/out/",
    "latex-workshop.latex.tools": [
        


        {
            "name": "latexmk",
            "command": "latexmk",
            "args": [
                "-synctex=1",
                "-interaction=nonstopmode",
                "-file-line-error",
                "-pdf",
                "-xelatex",
                "-outdir=%OUTDIR%",
                "%DOC%"
            ],
            "env": {
                "local": "1",
                "extra_mem_top": "50000000"
            }
        },
        {
            "name": "lualatexmk",
            "command": "latexmk",
            "args": [
                "-synctex=1",
                "-interaction=nonstopmode",
                "-file-line-error",
                "-lualatex",
                "-outdir=%OUTDIR%",
                "%DOC%"
            ],
            "env": {}
        },
        {
            "name": "latexmk_rconly",
            "command": "latexmk",
            "args": [
                "%DOC%"
            ],
            "env": {}
        },
        {
            "name": "pdflatex",
            "command": "pdflatex",
            "args": [
                "-synctex=1",
                "-interaction=nonstopmode",
                "-file-line-error",
                "%DOC%"
            ],
            "env": {}
        },
        {
            "name": "bibtex",
            "command": "bibtex",
            "args": [
                "%DOCFILE%"
            ],
            "env": {}
        },
        {
            "name": "rnw2tex",
            "command": "Rscript",
            "args": [
                "-e",
                "knitr::opts_knit$set(concordance = TRUE); knitr::knit('%DOCFILE_EXT%')"
            ],
            "env": {}
        },
        {
            "name": "jnw2tex",
            "command": "julia",
            "args": [
                "-e",
                "using Weave; weave(\"%DOC_EXT%\", doctype=\"tex\")"
            ],
            "env": {}
        },
        {
            "name": "jnw2texmintex",
            "command": "julia",
            "args": [
                "-e",
                "using Weave; weave(\"%DOC_EXT%\", doctype=\"texminted\")"
            ],
            "env": {}
        },
        {
            "name": "tectonic",
            "command": "tectonic",
            "args": [
                "--synctex",
                "--keep-logs",
                "%DOC%.tex"
            ],
            "env": {}
        }
    ],
    "latex-workshop.view.pdf.viewer": "tab",
    "latex-workshop.latex.recipes": [
    
        {
            "name": "latexmk ��",
            "tools": [
                "latexmk"
            ]
        },
        {
            "name": "latexmk (latexmkrc)",
            "tools": [
                "latexmk_rconly"
            ]
        },
        {
            "name": "latexmk (lualatex)",
            "tools": [
                "lualatexmk"
            ]
        },
        {
            "name": "pdflatex ➞ bibtex ➞ pdflatex × 2",
            "tools": [
                "pdflatex",
                "bibtex",
                "pdflatex",
                "pdflatex"
            ]
        },
        {
            "name": "Compile Rnw files",
            "tools": [
                "rnw2tex",
                "latexmk"
            ]
        },
        {
            "name": "Compile Jnw files",
            "tools": [
                "jnw2tex",
                "latexmk"
            ]
        },
        {
            "name": "tectonic",
            "tools": [
                "tectonic"
            ]
        }
    ],
    "explorer.confirmDelete": false
}
